Kochen-Specker Configurations from Grids on Dual Quadrics

We develop a geometric framework for constructing and organizing Kochen--Specker configurations in real four-dimensional space. The construction uses finite grids on pairs of smooth quadrics related by Euclidean polarity. Their incidence geometry directly produces orthogonal measurement contexts and parity proofs of quantum contextuality, yielding infinite families of configurations and a geometric interpretation and extension of a previously known cyclic construction. For a distinguished subfamily, the same geometry admits a canonical completion determined by secant lines. The first two instances of this completion recover the exceptional root configurations of types $F_4$ and $H_4$, while the smallest case also recovers the Cabello configuration and its embedding in the Peres configuration. Thus several prominent four-dimensional contextual configurations, previously obtained from different constructions, arise from a single projective-geometric mechanism.

==> Sage/READ-ME.txt <==
SageMath code accompanying
"Kochen--Specker Configurations from Grids on Dual Quadrics"

All computations use exact arithmetic.

Files:

cabello_peres.sage
    Exact verification of the Cabello/Peres identification.

completed_orthogonality.sage
    Enumeration of the full orthogonality hypergraphs for the
    completed dual-grid configurations considered in the paper.

z55_orthogonal_closure.sage
    Exact verification that the H4-compatible realization of
    Z_{5,5} is orthogonally closed.

h4_identification.sage
    Exact verification of the spectral data and of the
    identification of the canonical completion with H_4^proj.

z77_geproci.sage
    Exact computation for the generic projection of the
    maximizing realization of \widehat Z_7.

Software:
    SageMath '10.9'
